Resource theory of unextendibility and non-asymptotic quantum capacity

In this paper, we introduce the resource theory of unextendibility as a relaxation of the resource theory of entanglement. The free states in this resource theory are the k-extendible states, associated with the inability to extend quantum entanglement in a given quantum state to multiple parties. The free channels are k-extendible channels, which preserve the class of k-extendible states. We define several quantifiers of unextendibility by means of generalized divergences and establish their properties. By utilizing this resource theory, we obtain non-asymptotic upper bounds on the rate at which quantum communication or entanglement preservation is possible over a finite number of uses of an arbitrary quantum channel assisted by k-extendible channels at no cost. These bounds are significantly tighter than previously known bounds for both the depolarizing and erasure channels. Finally, we revisit the pretty strong converse for the quantum capacity of antidegradable channels and establish an upper bound on the non-asymptotic quantum capacity of these channels.

==> p.35_erasure_channel_final.txt <==
number1,raten,tbr_raten
2,0.329307630941991,0.190485569443365
3,0.458724048679947,0.591127891440802
4,0.477859604479621,1.03090964465815
5,0.619770902632636,1.49570365130816
6,0.633016987421309,1.97826463454506
7,0.770143956247474,2.47428856758774
8,0.792738435177469,2.98097113888673
9,0.943557840335095,3.49636446698722
10,0.961439730339244,4.01905031125839
11,1.14446464903236,4.54795801458282
12,1.14529968934803,5.0822557828816
13,1.32269635377664,5.62128213398947
14,1.35269760111316,6.1645007407097
15,1.65431440870333,6.71146959253316
16,1.59615720109494,7.26181928931629
17,1.80501367830742,7.81523736439379
18,1.58292407010793,8.3714567083301
19,1.73331887693853,8.93024685389026
20,1.73699089114159,9.49140730261631


==> p.5_erasure_channel_final.txt <==
number1,raten,tbr_raten
1,0.152003093833554,0
2,0.152003107521411,-0.163087153676674
3,0.152003167201833,0.0755149735530523
4,0.152003110486105,0.355146373048527
5,0.152003283501772,0.660997738549713
6,0.152003981262179,0.98547395620133
7,0.152005976679489,1.3240631799919
8,0.152004144877981,1.67382569264665
9,0.152008333007931,2.03271955957279
10,0.15202112791861,2.39925806062221
11,0.152016631096137,2.77231884217338
12,0.152130264846514,3.15102994710611
13,0.152027838914022,3.53469795369677
14,0.152189703340445,3.92276063827756
15,0.15256211687902,4.31475464793404
16,0.153657239652498,4.71029274609705
17,0.152257459617268,5.10904737869939
18,0.165959772123334,5.51073853896998
19,0.15494382430297,5.91512463160109
20,0.164354948821419,6.32199547709943
21,0.269246888270654,6.73116687368611
22,0.400314085149941,7.14247631277204
23,0.606959285649342,7.55577956231543


==> p15.txt <==
number,upper_bnd,upper_bnd_TBR,WFD
2,0.332575339086871,0.522678222466813,0.377768008156189
3,0.434020602646417,0.810304616482999,0.604287853894631
4,0.446154832958015,0.885419065305694,0.695943018711123
5,0.506946706982454,1.16131107911715,0.806624191876061
6,0.616678359807591,1.55550495721254,1.17318496850566
7,0.629956185438586,1.59097037615274,1.46732668649035
8,0.665421580352096,1.79308660112879,1.65167764745495
9,0.740968416939629,2.12500300080408,1.88529031270799
10,0.858217381974718,2.54079721144994,2.23859268714327
11,0.858420411262816,2.54133128951129,2.47001152427285
12,0.897391682613679,2.75930992257393,2.5932002537022
13,0.975102755490995,3.09619338275782,2.86523394815882
14,1.0933239488765,3.5098569363942,3.22582860482538
15,1.12315833933187,3.58850958666877,3.56648330699546
16,1.15535268265918,3.77024062811512,3.61135073633371
17,1.22846912898827,4.08494868922647,3.84313917734431
18,1.34392707887418,4.48167002346354,4.18842013409488
19,1.44754944854103,4.76011744213405,4.59708005430448
20,1.46203409092566,4.84496748007317,4.73914504404838
21,1.52347362913504,5.10834410159971,4.8862536406291
22,1.63221580063187,5.47203051303806,5.17202176204017
23,1.79289348926558,5.90122341739555,5.55160424688907
24,1.85716084724887,6.03004717008879,5.98981622020794
25,1.89528970090893,6.19324730821385,6.03077099203385
26,1.99096942219808,6.49959300175363,6.23231166322825
27,2.14819131264338,6.89075326463559,6.5482364503303
28,2.37938485116723,7.33890766037307,6.94371824350519


==> p25dep.txt <==
number1,upper_bnd,upper_bnd_TBR,rate1
1,10,10,0.0014434085908444
2,10,10,0.00230482188072897
3,10,10,0.00272033648519963
4,10,10,0.00345990524388974
5,10,10,0.00409957498405161
6,0.00144341686966865,0.0307420437446453,0.00589195511902892
7,0.00144341686966887,0.0388088658953999,0.00721960482294003
8,0.00144341686966887,0.0566829174481809,0.00888436707283688
9,0.00144341686966865,0.0617508066278757,0.0116083161468793
10,0.00144341686966865,0.0860184691590749,0.0134732786615164
11,0.00144341686966865,0.0909167501229888,0.0175116544595536
12,0.00144341686966887,0.117907084885627,0.0202438980381291
13,0.00144341686966909,0.126509442786573,0.0257447707787991
14,0.00144341686966865,0.152715331139907,0.0295992393358309
15,0.00144341686966865,0.169916218786426,0.0363974318035231
16,0.00144341686966865,0.191595895273118,0.0444762943904358
17,0.00144341686966865,0.22376140807977,0.053551727756713
18,0.00144341686966887,0.2364429139767,0.0634314029387458
19,0.00144341686966887,0.287870867783647,0.0731124979066858
20,0.00144341686966865,0.290071108981866,0.0949513690306844
21,0.00144341686966887,0.331577565266281,0.107177362758147
22,0.00144341686966865,0.356625380297412,0.138862954343396
23,0.00144341686966865,0.383174972959781,0.147364546191253
24,0.00144341686966865,0.44235345128652,0.192405365006217
25,0.00144341686966909,0.446647279357174,0.212850252369395
26,0.00144341686966865,0.49921623096342,0.266471158012391
27,0.00144341686966865,0.527864519825548,0.306408527456808
28,0.00144341686966887,0.558794739553314,0.354765235702165

